Effect of gas accretion on $\alpha$-element bimodality in Milky Way-mass galaxies in the FIRE-2 simulations

We analyse the stellar distributions on the [Fe/H]-[Mg/Fe] plane for 11 Milky Way-mass galaxies from the FIRE-2 cosmological baryonic zoom-in simulations. Alpha-element bimodality, in the form of two separate sequences on the [Fe/H]-[Mg/Fe] plane, is not a universal feature of disk galaxies. Five galaxies demonstrate double sequences with the $\alpha$-enriched one being older and kinematically hotter, in qualitative agreement with the high-$\alpha$ and low-$\alpha$ populations in the Milky Way disk; three galaxies have unimodal distribution, two show weakly-bimodal features where low-$\alpha$ sequence is visible only over a short range of metallicities, and one show strong bimodality with a different slope of high-$\alpha$ population. We examine the galaxies' gas accretion history over the last 8 Gyr, when bimodal sequences emerge, and demonstrate that the presence of the low-$\alpha$ sequence in the bimodal galaxies is related to the recent infall of metal-poor gas from the circumgalactic medium that joins the galaxy in the outskirts and induces significant growth of the gas disks compared to their non-bimodal counterparts. We also analyse the sources of the accreted gas and illustrate that both gas-rich mergers and smooth accretion of ambient gas can be the source of the accreted gas, and create slightly different bimodal patterns.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
